A Game-Based Approach for Helping Designers Learn Machine Learning Concepts

Machine Learning (ML) is becoming more prevalent in the systems we use daily. Yet designers of these systems are under-equipped to design with these technologies. Recently, interactive visualizations have been used to present ML concepts to non-experts. However, little research exists evaluating how designers build an understanding of ML in these environments or how to instead design interfaces that guide their learning. In a user study (n=21), we observe how designers interact with our interactive visualizer, \textit{QUBE}, focusing on visualizing Q-Learning through a game metaphor. We analyze how designers approach interactive visualizations and game metaphors to form an understanding of ML concepts and the challenges they face along the way. We found the interactive visualization significantly improved participants' high-level understanding of ML concepts. However, it did not support their ability to design with these concepts. We present themes on the challenges our participants faced when learning an ML concept and their self-guided learning behaviors. Our findings suggest design recommendations for supporting an understanding of ML concepts through guided learning interfaces and game metaphors.

==> Reviews/CHI2020_rebuttal.txt <==
We thank all the reviewers for their valuable comments. Due to the space limit, we only respond to key issues here and will address other comments in our paper. 

[NOVELTY]
Unguided sandbox-based interactive visualization (sandbox viz) is currently a prevalent approach for visualizing/explaining ML algorithms to non-experts. The main novelty of our work is, to the best of our knowledge, being among the first to "understand how non-experts make sense of these systems" [R1] through an empirical study on how users interact with them. 

Existing work reports non-experts struggle to achieve low-level technical understandings of ML algorithms [10, 40, 41]. Our findings confirm these survey/interview studies, and we take a further step to identify which specific design elements hindered participants from improving their technical understandings. In other words, our work extends existing work by starting to answer why the phenomenon identified in the latter persists and how to improve it. For example, we find participants struggled with the iterative process of the agent (4.3.2) and how to effectively alter parameters to meet design goals (4.3.3.2). They were also influenced by the implicit value systems of our application domain (5.3). These observations led to new design considerations. To the best of our knowledge, few existing works identified this level of specific obstacles and design guidelines. 

As AC, R1, and 2AC suggest, we will tie more related work into our discussion to help clarify our contribution. For example, Yang et al. [40] discuss a similar incremental experimentation approach exhibited by non-expert as we observed in QUBE. Our work further provides the motivations behind this incremental approach (4.3.1.1) and various goals for this experimentation (4.3.1.2). Another example, R1 highlights the similarity of the mad-lib explainers and existing XAI techniques. Mad-lib explainers do resemble the NL explanations seen in ARGs [Ehsan et al.] and LIME [28] but are not programmatically generated. The evaluation of our explainers show the pitfalls of NL explanation relying on language explaining in terms of speed. This type of language may lead users to assume “fast is best” based on the intrinsic characteristic of the domain. Future NL explanations (programmatically generated or not) should take caution if their explanations rely on describing speed. Additionally, these programmatic explanations could be explored in future sandbox systems to overcome this current weakness. They could potentially be a tool to support experimentation with more complex ML concepts. We will integrate more related work, especially in Discussion, and ground mad-lib’s design in this work as well. 

[GENERALIZABILITY]
Due to the limited tools for assisting non-experts to understand ML, we chose to design our own sandbox viz system iteratively. We intentionally designed QUBE to mirror key features of current best practices such as TensorFlow Playground and GANLab: unguided exploratory learning in a sandbox environment and simulation-based interactive visualization with changeable parameters. Therefore the findings on how users explore and experiment with these features are generalizable to this emerging genre of sandbox viz systems, regardless of the type of ML. 

To explore design space, we also included new design features not often used in sandbox viz, such as using games as the context and mad-lib explainers. Findings of how users interact with these features can be useful to future systems that use them. We will rename the section "Unique to QUBE" to "Other Features" to minimize confusion. We will further situate these findings with suggested work such as Rationale Generation (thank you R1). 

R1 and R3 asked why Q-learning (QL). Reinforcement learning (RL) is gaining wide popularity in AI and games. QL is one of the simplest RL algorithms and thus a good starting place for non-experts. We also chose it because the Q-table (what QL learns) can directly map to the 2D grid of our game, making visualization easier. However, our design in QUBE can be directly adapted to any algorithms that learn a policy (e.g., any reinforcement learning algorithm, including Deep RL and any imitation learning algorithms) in our game domain. Since all RL learns a policy, we can query the policy/network for every single state in our game and thus create the equivalent table to visualize. However, QUBE cannot be generalized to other ML algorithms. We will acknowledge upfront this limitation.

[OTHERS]
2AC expressed reservation of our quantitative data on self-efficacy and knowledge gain. These measures are widely used in education/learning science [a,b,c,d] and are necessary to evaluate how much, if at all, our system facilitates non-expert's learning. We will clarify in our study design.  

We apologize for the mistakenly blinded citation. 2AC is correct that it is [36]. 

Again, we sincerely thank all reviewers for feedback; it makes our paper stronger. The majority of clarification has been articulated above. We are confident we can incorporate them in the paper within the given time period and have already begun doing so. We predict our proposed changes will increase our paper about 1/3 of a page, still within the CHI page limit. 


--
[a] Bandura, A. (2010). Self‐efficacy. The Corsini encyclopedia of psychology, 1-3.

[b] Zimmerman, B. J. (2000). Self-efficacy: An essential motive to learn. Contemporary educational psychology, 25(1), 82-91.

[c] Psycharis, S., & Kallia, M. (2017). The effects of computer programming on high school students’ reasoning skills and mathematical self-efficacy and problem solving. Instructional Science, 45(5), 583-602.

[d] Jordan, R. C., Gray, S. A., Howe, D. V., Brooks, W. R., & Ehrenfeld, J. G. (2011). Knowledge gain and behavioral change in citizen‐science programs. Conservation Biology, 25(6), 1148-1154.


==> Reviews/CHI2020_reviews.txt <==
Reviews of 4510 How Designers Use Interactive Visualizations to Understand Reinforcement Learning
Reviewer 4 (AC)
Expertise
Knowledgeable
Recommendation
. . . Between possibly reject and neutral; 2.5
Review
X
1AC: The Meta-Review
This paper received three reviews with a thorough assessment of the work, as well as extensive additional discussion among reviewers, given the currently diverging scores.

On the positive side, reviewers highlight this as a well-written paper, on an interesting and timely topic, and with a thoughtful study design.

On the negative side, the main concern is generalisability of the findings, as well as novelty. R2 finds the paper to be too system-specific and questions if there are generalisable and new insights. In particular, R2 asks what really goes beyond QUBE and is true for visualisation of ML in general, and what is new and not obvious from previous work. R2's review elaborates on this and related concerns in more detail and I strongly recommend the authors to carefully address these concerns.

R1 is more positive overall here, yet from the reviewers' discussion it becomes clear that we would all like to see a much stronger discussion of the paper's findings. In particular, the findings need to be much better situated in related work. I add that doing so may help to clarify what is generalisable and novel about this work and its findings. Related, the paper should in general more deeply engage with the cited work.

These are the key points that the authors need to address in their rebuttal - clarifying generalisability &amp; novelty of the findings through deep discussion w.r.t. related work. The rebuttal should be very explicit about how this can be achieved in the given time and space constraints of the CHI process.
Rebuttal response
I thank the authors for submitting a detailed rebuttal and as a 1AC I would like to highlight especially that this paper was heavily discussed among reviewers, in great detail, both before and after the rebuttal. This is not always the case for paper submissions. Hence this engagement by the reviewers itself speaks for the interest in and relevance of this kind of research and should be seen as very encouraging.

Ultimately, and in line with the other reviewers, I share the main concerns that speak against acceptance. Therefore I've adjusted my score to reflect this outcome.


POST PC MEETING:
The paper was discussed in detail at the PC meeting, considering both positive and negative points from the reviews. It was rejected. The key discussed reasons that lead to this decision were 1) lack of convincing evidence for a learning effect from using the tool, 2) lack of generalisable insights that go beyond common HCI knowledge, and 3) overclaiming the generalisability of the findings.

Despite the negative decision here I would like to emphasise that I think this paper is not far off from being a strong future submission and all reviewers agree that this line of research is important. Thus I would like to highly encourage the authors to continue with this work. We hope that the reviews prove helpful to improve the paper.

Reviewer 2 (2AC)
Expertise
Knowledgeable
Recommendation
Possibly Reject: The submission is weak and probably shouldn't be accepted, but there is some chance it should get in; 2.0
Review
This paper presents and discusses the results of a user study that was conducted to understand how designers interact with and learn from an interactive tool for visualizing and experimenting with a machine learning (ML) algorithm. The tool was designed to let users experiment with and understand a specific machine learning (ML) algorithm (i.e. reinforcement learning with Q-Learning) in a visual sandbox environment by manipulating parameters that control the algorithm and thus the movement of an agent inside a maze. There is also the possibility to alter the design of the maze to let users understand how this affects the movement of the agent.

The study collects quantitative data from self-assessment questionnaires and from analyzing the correctness of answers to a set of predefined questions about ML to measure the learning outcome. It also uses a thematic analysis of qualitative data (video recordings &amp; transcripts of data elicited with think-aloud) to identify domain- / system-specific findings and, based on this, extrapolate more generalizable findings for interactively visualizing ML.

The goal of this research is interesting and timely. Although I personally have seen only a few convincing examples yet, ML might become an important tool for designers in the future. The increasing role of ML (or in broader terms AI) in design makes it necessary to convey ML principles to ML non-experts or novices. Using interactive visualizations and simulations to better understand and adjust ML algorithms could, therefore, become an important topic.

Unfortunately, I have several concerns about how the authors approach this topic in their submission and I do not believe this submission should be published at CHI in its current form. I also do not see the possibility to fix this submission with a rebuttal and making the necessary changes within the tight CHI review schedule. My main concerns with this paper are:

1.) The real-world relevance of the task &amp; algorithm is not convincing given that the authors argue in the introduction that “existing systems present ML concepts in the context of algorithms, instead of design tasks” and mention interaction and game designers as a relevant target audience. Using Q-Learning to let an agent move in a maze appears to me as a perfect example of such a “context of algorithms” and not as a real-world design task in interaction or game design. The authors also do not discuss why this task is related to real-world design challenges.

2.) If we leave this aside, the study still could potentially reveal findings about patterns, problems, typical behaviors, etc. that are generalizable and go beyond task-specific/domain-specific findings. Unfortunately, this does not happen to the extent that would be necessary for a CHI publication:

First, the quantitative results are not very revealing and suffer from a potential social bias (as the authors mention themselves). They show improvement in high-level understanding but not in the ability to design with these concepts or the understanding of ML parameters. I cannot see what we as the HCI community can learn from the quantitative results except the more or less obvious finding that 40-minutes of unguided exploratory learning by visual experimentation with an ML algorithm increases the overall understanding of what ML is, but not necessarily of the details of an algorithm. How can we derive or confirm new design principles, guidelines, visualization techniques, or interaction techniques for ML from this quantitative data?

Second, the qualitative thematic analysis is more insightful than the quantitative analysis but unfortunately, it still falls short of sufficiently novel findings. The paper reports a lot of observations that are specific to the domain and system design of QUBE and therefore this part reads more like a report from a formative usability evaluation that can help to fix usability flaws of a specific system but not with gaining generalizable knowledge. This is highly problematic for a CHI publication. The discussion section therefore rightfully tries to transfer findings from QUBE to generalize them to ML visualization in more general terms. There are indeed some interesting thoughts and observations here, however, these findings are not revealing anything fundamentally new, or at least, the paper fails to highlight what is fundamentally new. While the description of the findings and the attempts of generalization clearly make sense, they are not going beyond findings about general user interface design guidelines and interaction design guidelines that have been part of textbooks, e.g., Shneiderman’s eight golden rules, or industry standards for several decades, e.g., ISO 9241-110 with suitability for the task, suitability for learning, conformity with user expectations, self-descriptiveness, controllability, etc. Also, in the whole discussion section, the authors do not position their findings in relation to existing work on guidelines or principles of interaction design in general or, more specifically, the related work that they rather superficially mention in the Related Work section (e.g. [10, 40, 41, 44]). Overall, the authors do not situate their findings sufficiently in previous and related work and therefore their novelty compared to general HCI design principles and findings from ML visualization appears weak.

3.) The question of novelty is also raised by the fact that the paper contains a blinded citation of own previous work. This is against CHI guidelines (see https://chi2020.acm.org/authors/papers/chi-anonymisation-policy/). However, I assume this happened by mistake because the authors also cite [36] (which is very likely similar or exactly that blinded citation) in the introduction using the third person and therefore they there adhere to CHI’s weak anonymization policy. Unfortunately, this mistake still raises some concerns about potential overlaps or self-plagiarism because of the blinded citation. If the authors decided to submit a rebuttal, they should definitely comment on this.

Some further remarks:

- First two paragraphs of related work feel redundant since the role of ML is already discussed in the introduction. I would rather use this space for a more in-depth discussion of the related work cited in the 3rd and 4th paragraph of the Related Work section

- reference to Table 4.2.2 in Data Analysis is incorrect

- 14 males vs. 6 females is a heavily skewed gender distribution and should at least be discussed (why no equal distribution? how could this affect results?)

- there is no explanation of how Q-learning works and what exactly the algorithm tries to solve within the QUBE environment. While it is clearly out of the scope of a CHI paper to explain ML algorithms in great detail, the authors should invest one or two paragraphs on a rough explanation of the algorithm and its role in QUBE






Rebuttal response
I have read the authors' rebuttal and also their submission again, but I am still not convinced that the novelty and depth of the findings warrant a publication at CHI. Therefore, I will keep my score unchanged.

The rebuttal addresses only two of my concerns:

First, there is my concern about novelty that the authors want to solve by tieing in "more related work into our discussion to help clarify our contribution". However, the related work they mention in their rebuttal would not situate their findings any better in relation to already well-known HCI and InfoVis design principles but only to the ML domain. My problem with the submission is not the lack of novelty compared to the very few previous studies of ML visualizations but that the extrapolated findings are hardly surprising and obvious from an HCI perspective. For example, if in QUBE a parameter's name or range is confusing or a metaphor fails and therefore users do not understand their role, this is not at all specific to the domain of ML-visualizations, but yet another case where the decades-old heuristic "Match between system and the real world: The system should speak the users' language, with words, phrases and concepts familiar to the user, rather than system-oriented terms. Follow real-world conventions, making information appear in a natural and logical order." of Jakob Nielsen applies once again. The authors simply do not situate their findings sufficiently in state-of-the-art HCI or HCI classics and therefore they are not illustrating and discussing the novelty of their contribution enough.

Second, I criticized that the quantitative analysis of the data is not really revealing and the authors responded that they used established methods for quantitative analysis. I do not doubt this and I am sure they applied these methods correctly but that does not change the fact that we can hardly learn anything from this analysis. For 4 of 5 items, there was no significant difference in self-efficacy. And for the only significantly different item the authors themselves mention social bias as a possible explanation. Also, they write themselves that participants were confused by the selected range and values for the parameters in QUBE and how the parameters impacted each other. They write "the interactive visualization was not sufficient in equipping participants to manipulate these parameters effectively”. I am therefore concerned that the authors overinterpret the few quantitative indicators that show a learning effect.

In conclusion, the submission fails to provide a CHI-quality contribution because
1.) QUBE's design &amp; implementation is not a CHI-quality contribution in its own right because there are many reported design problems and there is no reliable empirical evidence that the system achieves a learning effect,
2.) the qualitative analysis of user behavior and patterns reveals findings that are either too QUBE-specific or so generic that they are hardly surprising or novel. They are also not sufficiently situated in HCI literature.

Nonetheless, I would like to encourage the authors to continue this line of research because it clearly is a promising space that will become increasingly important in the future.
Reviewer 1 (reviewer)
Expertise
Knowledgeable
Recommendation
. . . Between possibly reject and neutral; 2.5
Review
How Designers Use Interactive Visualizations to Understand Reinforcement Learning Review

######### Review Method ############
I believe it's fair to share a reviewer's process just like authors share their methods.
Typically, I review papers in 3 passes—on the first pass, I read the paper line by line, taking detailed notes and thoughts. I also check references and look up things if I need to. A day or two later, I come back to it to review my notes-- I check if my notes are fair (basically, are they well-formed and justified?). Then I write the summary and write up a preliminary review. A day or two later I do the third pass and write the final review. On average, I spend 5-7 hrs/ paper.

######### Main questions ##############
I am sharing short answers to the following questions and encourage the authors to refer to my detailed review following this where I flesh out the areas I loved and areas that need more love

**Significance of the paper's contribution to HCI and the benefit that others can gain from the contribution: why do the contribution and benefit matter?
&gt;&gt; the empirical insights from the user study can inform the next iteration of such a system. More importantly, given the proliferation of ML systems, it’s important to understand how non-experts make sense of these systems [see details below]
**Originality of the work: what new ideas or approaches are introduced? We want to emphasize that an acceptable paper must make a clear contribution to Human-Computer Interaction;
&gt;&gt; the innovation here, in my humble opinion, is a good blend of clever experimental design, solid user study, and insightful analysis. Moreover, the work is situated in a consequential use case, which adds to the originality
**Validity of the work presented: how confidently can researchers and practitioners use the results?
&gt;&gt; both the quantitative and qualitative analysis was well-done. The discussion section provides insights
** Presentation clarity;
&gt;&gt; the paper is well-written in general; if the authors can bolster the relevant work section and clarify some of the design choices I have outlined [see below], the resulting paper will be stronger than its current state
** Relevant previous work: is prior work adequately reviewed?
&gt;&gt; The relevant work section is well situated—I have included a few pointers to papers that will make it even stronger [see details below]

#############SUMMARY############
In this paper, authors explore how a simulation and visualization-based approach can help non-ML experts (specifically digital designers) understand tabular Q-learning (RL technique). Using a tool called QUBE, they conduct a user-study that deploys unguided exploration in a sandboxed setting and interactive parameters where participants can run simulations. Using a mixed-method approach, the paper claims that the interactive viz. technique improved participants understanding of the high-level concepts, but struggled to digest the low-level troubleshooting. The paper offers design implications for future viz-based interactive tools to unpack how designers understand ML concepts.

#################Review and Comments#######
First, huge kudos to the authors for a thoughtful paper. It was a well-written paper and the problem space is a consequential one. I was extremely happy to iterative design deployed with real experts as they designed the probe to do the study. Given my personal background in the domain of this paper as well as my interest in the problem space, I enjoyed reviewing this paper.
Below, I will share the positives (++) and areas that need more love and attention (--) of each section in the paper and wrap things up with main takeaways.

1) INTRODUCTION:
++ good job quickly getting to the issue of non-experts and carving out the space as it helps the reader orient themselves

++clear, concise reporting of the central part of the paper – what is the central argument, what is the contribution, etc.

-- In the intro, while talking about the study being potentially the first, authors could have used less dangerous/more defensible phrasing 'To the best of our knowledge, it is one of the first..."

2) RELEVANT WORK

++ good articulation of why digital designers are a good fit for the task at hand

-- when talking about XAI especially for non-experts, a core focus and differentiating factor for the paper, authors should consider fleshing out their relevant work section. Are they aware of techniques such as VQAs and Rationale Generation [see paper suggestions below]? If so, it would have been nice to know the connection between that and this work. If no, might be worthwhile to consider adding them. The mad-lib explainer reminded me of a technique from a recent IUI paper [Ehsan et al.’s paper] called Rationalization. In addition, there are other techniques that aim to provide natural-language explanations to help non-AI/ML experts make sense of the underlying aspects of a system. Drawing the connections to these techniques can bolster the authors' arguments. I believe Matthew Guzdial has also written a recent CHI paper which could be an excellent one to cite given the target audience for BOTH is digital designers (eg. Game designers) – missed opportunity here.

Here are some suggestions to consider:

[i] Brent Mittelstadt, Chris Russell, and Sandra Wachter.2019. Explaining Explanations in AI. In Proceedings of the Conference on Fairness, Accountability, and Transparency
&gt; Mittelstadt et al.’s paper is a good one to motivate the necessity of human-centered and understandable explanations

[ii] Ehsan, U., Tambwekar, P., Chan, L., Harrison, B., &amp; Riedl, M. O. (2019, March). Automated rationale generation: a technique for explainable AI and its effects on human perceptions. In Proceedings of the 24th International Conference on Intelligent User Interfaces (pp. 263-274). ACM.
&gt; The madlib explainer can use inspiration and the groundwork laid by the Rationale Generation paper by Ehsan et al., which is specifically geared towards non-experts

[iii] Matthew Kay, Tara Kola, Jessica R. Hullman, and Sean A. Munson. 2016. When (ish) is My Bus?:
User-centered Visualizations of Uncertainty in Everyday, Mobile Predictive Systems. In Proceedings of the 2016 CHI Conference on Human Factors in Computing Systems - CHI ’16.
&gt; Kay et al.’s paper can be useful to communicate uncertainty in the QUBE system

[iv] Guzdial, M., Liao, N., Chen, J., Chen, S. Y., Shah, S., Shah, V., ... &amp; Riedl, M. O. (2019, April). Friend, collaborator, student, manager: How design of an ai-driven game level editor affects creators. In Proceedings of the 2019 CHI Conference on Human Factors in Computing Systems (p. 624). ACM.
&gt; Authors cite another paper by Matthew Guzdial, but this one is an excellent one to cite.


3) METHODOLOGY
++ OVERALL - well articulated section overall, motivation behind most steps are also shared which helps when it comes to replicating or transferring their insights.

-- Right at the beginning, one thing that felt like an abrupt jump was the transition to teaching RL – Would have been amazing if the authors motivated this choice of RL as a domain.Why Q-learning? Why not other means of ML? What was special about Q-learning and how does it help us get to where we want?

-- In 3.1, while talking about unguided exploration, had the authors cited work from the Learning Sciences that speak to *why* this unguided exploration is necessary for learning, that would have motivated this part better. For e.g., Joyner, D. A., Goel, A. K., &amp; Papin, N. (2014). MILA-S: Generation of agent-based simulations from conceptual models . In Proceedings of the 19th International Conference on Intelligent User Interfaces. Haifa, Israel. pp. 289-298.

-- In 3.1 : QUBE is a good tool, but one thing the authors should consider explicitly highlighting is that, as described, the mechanism is _limited_ only to spatial, tabular domains.

-- This is a meta point on the QUBE design: Given the way authors are looking at Q-learning, it's hard to not take this view as bit too reductive of a rather complex phenomena, which has implications on their findings, esp on how designers pick up these concepts. Perhaps all the authors need for finding the human factors is achieved by the current state of the art of QUBE, it would have been nice if this limitation was acknowledged up front.

++ good job differentiating QUBE from other related systems towards the end of 3.1

++ user study is well-designed and the instruments clearly articulated

++ very happy to see a careful iterative design using the expert panels.

-- when talking about mad-lib explainers, there is a ripe opportunity I wish the auhtors converted on: it might be interesting to draw a connection to a recent technique in XAI called rationale generation whereby the system provides non-expert friendly explanations [see point in (2) Relevant Work and papers suggested above]

4) FINDINGS

++ 4.2.1 &gt;&gt; happy to see the self-awareness of the limitation

++ In 4.3, the themes are articulated well and the quotes provide context behind the quant results shown earlier.

++ really like the 4.3.4 -- Unique to QUBE section--

5) DISCUSSION

++ overall, well-done; good split that mirrors the findings- easy to follow


?? ?? In 5.1 authors propose interventions to help with participants understanding of the low-level concepts. I wonder what would the impact be if the mad-lib explanations were generated real-time (using an attention-based seq-seq LSTM) that might provide some easier to understand feedback on the low-level constructs?

-- 5.2 has opportunities for improvement: for one, what do the authors think of QUBE's performance for more complex, non-tabular, perhaps higher dimensional RL, would the insights hold for them? I am *NOT* asking for generalizability; rather, asking how might their insights transfer, context permitting. A comment or two along these lines would have been super useful :)


################## In summary ################################
I liked the paper—overall, the writing quality is good, the problem space is consequential, the explainability angle is timely. The findings were clearly articulated and the resulting discussiong was well situated. In order to make the paper even more awesome, authors can build on the aforementioned comments, especially bridging the link on why RL, esp Q-learning, was the chosen domain, explicitly highlighting_upfront_ that their approach is only Q-learning, situating the relevant work by including XAI techniques that will help their argument as well as including material from the cognitive and learning sciences.

My sincerest gratitude for the effort of the authors. Their hard work is evident in the paper. If they can build on the aforementioned areas of improvements, I believe it will be a great paper! I recognize there is nothing as a perfect paper and there is only so much one can squeeze into a 10-page 2-column ACM paper; so I empathize with the challenges. Given the constraints, perhaps not all my concerns could be adequately addressed, but an acknowledgement of these issues and scoping the central argument accordingly will go a long way.

Rebuttal response
Thanks to the author(s) for writing a thoughtful rebuttal, which I have read and understood. The rebuttal addresses few of my concerns; however, there were portions of it that gave me further pause. This is one of those instances where the rebuttal negatively impacted my evaluation of the paper's contribution.

There are many examples, but one stands out in particular -- the author(s) mention(s), "Another example, R1 highlights the similarity of the mad-lib explainers and existing XAI techniques. Mad-lib explainers do resemble the NL explanations seen in ARGs ...but are not programmatically generated". They continue to say how "[t]he evaluation of our explainers show the pitfalls of NL explanation relying on language explaining in terms of speed. "

- Having the "Mad-libs" hand-authored is actually a weakness of the system in terms of broader applicability. If these are hand-authored (i.e., not procedurally (or programatically) generated, we will only be constrained to relatively simple ML concepts. How we will be transfer to higher, more complex domains? If we can't transfer to other domains, how might we transfer the insights? I wasn't sure why the authors doubled-down on this weakness.

- The authors also did not make a good case for why tabular Q-learning was good enough for the insights to hold or how higher dimensional, non-tabular Q-learning might be incorporated.

Authors should also look at other reviewers' comments. In particular, I share some of R2/2AC's concerns in light of the rebuttal. As a result I am lowering my scores and am slightly leaning towards not accepting the paper at this time.

I strongly encourage the author(s) to make another attempt in the future. The paper is 80% there; it needs some foundational framing work that can address these concerns.
Reviewer 3 (reviewer)
Expertise
Knowledgeable
Recommendation
. . . Between possibly accept and strong accept; 4.5
Review
This paper described an empirical study, investigating how designers structure their exploration of reinforcement learning concepts via an interactive visualization “QUBE”. The results showed that the designers’ self-efficacy and knowledge of Q-Learning increased significantly after using QUBE. The authors also reported the challenges designers faced when exploring these concepts, and suggested future research questions for designer-facing interactive ML education and tools.
I agree with the authors that “prominent relevant work evaluates how UX designers understand machine learning (ML) concepts through interview studies”. Therefore I think this work indeed makes a worthy contribution by being the first empirical, *quantitative* study of how effectively designers learn ML or design with it by interacting with an interactive ML visualization tool. I also found the study design thoughtful and rigid. It is very rare and valuable in human-AI interaction-related simulation studies that researchers validate the simulation system design with an interdisciplinary expert panel.

Some minor comments:
I think the paper might benefit from explaining more explicitly “Why Q-learning?” Reinforcement learning, especially in the combination of game design, is relatively easy to visualize and for non-ML experts to grasp, in comparison to, say, deep neural nets for computer vision. (I am not an expert on Q-learning, so correct me if this is not accurate.) Which of the findings of this study would generalize to other kinds of algorithms and interactive ML tools? What might not?
Page 4: 4.1 “The participants” should be introduced in the Method section. Currently “the participants” were mentioned multiple times on page 3, but it wasn’t clear who they are.
Rebuttal response
I asked about "why Q-learning" is a good step towards generalizable insights. I personally find the authors' response in the rebuttal sufficient. I think, to an extent, even insights narrowly on transferring the knowledge of Q-Learning are a valuable and necessary step towards generalizable insights on ML.

However, the comments from other reviewers, who have more expertise on Q-learning, seem to be concerned about the study design. I shall defer to them on this issue.
Best of luck!


==> notes/notes.txt <==
NOTES
EMPHASIS - That most ML applications are sandbox. This tool showcases sheds light on what we currently do an how do we improve this.


#110 rely on TIME as indication of performance even though up to computer.

Ps are not familiar enough with ML process to understand trails to prediction. 

#111 "To have it learn…Do I started over again or does it just continually learn?"

#113 "I think I was still in the process of comprehending what was happening. So I wanted to play around that a little bit to see because I feel like I learned a little bit more visually. So once I see everything happening, it's easier for me to understand what's going on. At first, when I was reading through, I had a little bit of a grasp of the cue table. But now seeing a visually it makes more sense. And then once I got a once I figured out how to do the level design of clicking these guys and placing them. Everything seems a little bit more simplified now that I understand it a little bit. I still think that winning when I have it on slow even that it's going pretty quickly. And personally, I think even though the agent and the goats are represented in colors, I think it'd be nice to see the agent as the icon that you already have it moving."


#113 "Want to do more goes all over the place. So I want to make it a big challenge. See how we calculated? Or what would be interesting is, I think actually what I'd like to do it try to put the goal somewhere that I think it won't actually be able to reach. That way, it'd be interesting to see how it can get through it or not yet."


Participants create scenarios where they know what they would do and compare to their own intelligence. 

*Madlibs*
#111 "Like, motivation, the rules. I definitely like this, like, being able to set things just right from here, and then have that carry over to the actual thing. And I mean, cuz you said this stuff right after it, it tells you what they did what they are, so you don't have any chance to forget what they are."
#113 "I think, at first, it was a little bit confusing, because just for the fact that I feel like I'm more of a visual learner. So I understand and get a better grasp of things once I see it visually play out."#115 "I think it's just because it's not like, its associated with like, these little example images, but not like with an actual interactive, so I'm not, I'm not seeing the result of changing that number around."

**Process of ML**
#115 not sure that has to restart. Previous data taints current run,

----------------------------------------

**Design implications**

*Fast is Best*
-Illustrate when to compromise speed.
-Time vs Cycles.

*Negative Specific*
-Show what is unique to example and what is not. Range of movement unique. Punishment value not.
-Confused how this relates to supervised learning, unsupervised - "I'm like, would they be the same thing? Like maybe you play through the level a couple times and then let the AI try and figure that out? based off of what you've done? I don't know. I don't code. I don't know things. You do plenty."#111
#115 "I got I'm thinking of these in context of the game that I'm playing at a level that I'm building and not necessarily on, as it relates to a q-learning… maybe in the explanation of each of these factors have? how it relates specifically to q learning, and not just the map that I'm building. I don't know what an elegant way to do that off the bat, but something there."

*Specific Values*
- Ranges (low to high)

**Gradual Complexity**
113" So it'd be interesting to see how everything plays out with the numbers changed up a little bit. Okay. So I, I understand the importance of like each number to like, make the decisions for the agent. But I guess I focus more on the design of the map itself. Okay."
115"it has the clearest chain when you make a change to it. So like the, if it's a zero, the ghost doesn't move, it's three times as well, it's a very clear, a behavioral change, that I can just tell, like, from looking at my level, how that's going to impact it."



**Unguided**
-Define in context to understand constraints.
-
